The GRACE project: Hard X-ray giant radio galaxies and their duty cycle

The advent of new generation radio telescopes is opening new possibilities on the classification and study of extragalactic high-energy sources, specially the underrepresented ones like radio galaxies. Among these, Giant Radio Galaxies (GRG, larger than 0.7 Mpc) are among the most extreme manifestations of the accretion/ejection processes on supermassive black holes. Our recent studies have shown that GRG can be up to four times more abundant in hard X-ray selected (i.e. from INTEGRAL/IBIS and Swift/BAT at $>$20 keV) samples and, most interestingly, the majority of them present signs of restarted radio activity. This makes them the ideal test-bed to study the so far unknown duty cycle of jets in active galactic nuclei. Open questions in the field include: How and when jets are restarted? How jets evolve and what's their dynamic? What is the jet's duty cycle and what triggers them? Our group has recently collected a wealth of radio data on these high-energy selected GRGs, allowing us to study their jet formation and evolution from the pc to kpc scales, across different activity epochs. In particular, thanks to our EVN large programme, we were able to probe the new radio phase in the core of these giants. Furthermore, we are devoting an effort to the exploitation of new radio surveys data for the discovery of new classes of counterparts of Fermi/LAT catalogues. In particular, we are unveiling the hidden population of radio galaxies associated with gamma-ray sources.

==> Readme.txt <==
%%%%%%% EVN Symposium 2002 %%%%%%%%

In this tar file you should have found following files:

Readme.txt        -> This file.
evn2024.cls       -> Style file to produce the conference proceedings.  Adapted
                     from the Astronomy & Astrophysics journal.
logos_evn2024.eps -> MPG, MPIfR, EVN, & Conference Logo - Included automatically by the 
                     style file 
sample.tex        -> Sample file for the conference proceedings.  Adapted from
                      A&A.
sample_fig1.ps    -> Figure 1 for the sample paper.
sample_fig2.ps    -> Figure 2 for the sample paper.
sample.ps         -> PostScript of the sample paper.

The style should be similar to the one of A&A.  You can check in their
Web page if you have questions about figures, tables, etc.:
http://www.edpsciences.org/docinfos/AA/AboutAA.html

THE LIMIT OF PAGES IS OF ****FOUR**** FOR POSTER AND ORAL CONTRIBUTIONS
AND  **SIX** FOR CONTRIBUTED TALKS

You should submit the conference proceedings as final PostScript files
(A4 format) to the following FTP address:
ftp://ftp.mpifr-bonn.mpg.de/incoming/ros/evn2024

Please send a message to evn2024@mpifr-bonn.mpg.de after submitting
the files to let us know.

Assuming your name is John Doe and that you have an oral contribution
and a poster, the files should be named as:

JDoe_1.ps
JDoe_2.ps

We acknowledge if you send also the source files to us, in the
case we need to fix any problems in your paper.  The names should 
be (for example):

JDoe_1.tex
JDoe_1_fig1.ps
JDoe_1_fig2.eps
JDoe_2.tex
JDoe_2_fig1a.eps
JDoe_2_fig1b.eps

If you have any questions or comments, please write to 
evn2024@mpifr-bonn.mpg.de 

September 2024, The Editors.

